Best Practices in Convolutional Networks for Forward-Looking Sonar Image Recognition

Convolutional Neural Networks (CNN) have revolutionized perception for color images, and their application to sonar images has also obtained good results. But in general CNNs are difficult to train without a large dataset, need manual tuning of a considerable number of hyperparameters, and require many careful decisions by a designer. In this work, we evaluate three common decisions that need to be made by a CNN designer, namely the performance of transfer learning, the effect of object/image size and the relation between training set size. We evaluate three CNN models, namely one based on LeNet, and two based on the Fire module from SqueezeNet. Our findings are: Transfer learning with an SVM works very well, even when the train and transfer sets have no classes in common, and high classification performance can be obtained even when the target dataset is small. The ADAM optimizer combined with Batch Normalization can make a high accuracy CNN classifier, even with small image sizes (16 pixels). At least 50 samples per class are required to obtain $90\%$ test accuracy, and using Dropout with a small dataset helps improve performance, but Batch Normalization is better when a large dataset is available.

==> data/classicCNN-BN-ADAM-AccuracyVsImageSize.csv <==
pixelImageSize	meanAcc	stdAcc	minAcc	maxAcc	numberOfParams
16		98.50	0.54	96.95	99.24	29575
24		97.89	0.84	94.92	98.98	45983
32		98.59	0.33	98.22	99.24	78775
48		98.55	0.34	97.97	99.24	193511
64		98.05	0.34	97.46	98.48	373783
80		98.24	0.50	97.46	98.98	619591
96		98.12	0.46	96.95	98.98	930935


==> data/classicCNN-BN-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		25.92	8.50	10.15	44.42
10		24.29	15.17	10.15	67.01
20		85.46	5.70	65.48	91.88
30		88.99	8.94	42.13	94.16
40		92.05	4.13	70.56	94.92
50		93.90	1.07	91.37	96.45
100		96.46	0.82	94.92	97.97
150		97.41	0.53	96.45	98.22
200		97.59	0.56	95.94	98.73


==> data/classicCNN-BN-SGD-AccuracyVsImageSize.csv <==
pixelImageSize	meanAcc	stdAcc	minAcc	maxAcc	numberOfParams
16		85.65	2.55	78.68	88.07	29575
24		80.51	12.73	27.41	87.56	45983
32		85.63	2.68	78.68	89.85	78775
48		89.90	4.67	70.30	93.15	193511
64		90.06	1.48	87.31	92.64	373783
80		93.63	1.02	91.12	94.92	619591
96		95.10	1.03	91.88	96.70	930935


==> data/classicCNN-BN-TransferLearningVsTrainSetSize-disjointClasses.csv <==
spc	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	76.34	5.96	62.18	89.09
10	88.39	4.57	67.51	92.89
20	91.17	2.61	77.92	94.42
30	92.55	1.59	88.58	95.43
40	92.98	1.89	83.76	95.69
50	93.68	2.13	81.98	96.45
60	93.80	2.03	82.23	96.45
70	94.06	1.96	83.25	96.45
80	94.05	1.92	84.26	96.45
90	94.51	1.32	90.10	96.95
100	94.58	1.42	89.59	96.95
110	94.78	1.22	90.86	96.70
120	94.97	1.14	92.64	96.70
130	94.47	1.63	86.80	97.21
140	94.62	1.53	87.56	96.95
150	94.74	1.40	89.59	97.46
160	94.70	1.45	89.34	97.21
170	94.73	1.25	90.10	96.70
180	94.65	1.61	88.07	97.21
190	94.67	1.49	88.58	96.70
200	94.74	1.36	89.59	97.21


==> data/classicCNN-BN-TransferLearningVsTrainSetSize-sameClasses.csv <==
spc	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	91.43	3.95	80.96	96.45
10	96.20	2.31	84.26	97.72
20	96.59	2.39	84.52	98.48
30	96.87	1.90	87.31	97.97
40	96.99	1.81	86.80	98.48
50	97.18	1.19	90.10	98.73
60	97.27	1.47	87.82	98.48
70	97.43	0.99	91.88	98.98
80	97.40	1.31	89.59	98.73
90	97.56	1.13	90.61	98.73
100	97.48	1.08	91.37	98.48
110	97.50	1.21	90.86	98.98
120	97.45	1.44	88.83	98.73
130	97.56	0.76	93.65	98.73
140	97.51	0.69	94.67	98.48
150	97.55	0.66	94.67	98.48
160	97.57	0.68	94.16	98.48
170	97.60	0.68	93.91	98.73
180	97.55	0.64	94.92	98.48
190	97.65	0.67	94.42	98.73
200	97.64	0.64	94.42	98.73


==> data/classicCNN-Dropout-ADAM-AccuracyVsImageSize.csv <==
pixelImageSize	meanAcc	stdAcc	minAcc	maxAcc	numberOfParams
16		91.54	1.50	88.83	94.42	29291
24		93.87	0.89	91.88	95.43	45675
32		96.60	0.87	94.42	97.97	78443
48		97.18	0.63	95.94	98.48	193131
64		96.51	0.73	94.67	97.72	373355
80		97.09	0.58	95.94	97.97	619115
96		97.49	0.53	95.94	98.48	930411


==> data/classicCNN-Dropout-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		38.94	9.44	26.40	57.61
10		77.80	3.46	71.32	86.55
20		86.57	2.81	79.70	90.61
30		88.66	4.04	69.80	93.91
40		91.64	1.30	89.59	94.42
50		91.08	1.63	87.56	93.65
100		95.74	0.77	93.91	97.21
150		96.93	0.67	94.67	97.97
200		97.38	0.81	95.43	98.48


==> data/classicCNN-Dropout-SGD-AccuracyVsImageSize.csv <==
pixelImageSize	meanAcc	stdAcc	minAcc	maxAcc	numberOfParams
16		13.90	2.66	12.44	23.60	29291
24		19.23	5.20	12.18	32.74	45675
32		18.16	5.46	11.68	30.20	78443
48		22.30	5.80	13.96	35.79	193131
64		26.13	7.17	17.51	39.09	373355
80		39.05	10.01	17.77	60.66	619115
96		47.32	9.53	17.51	60.15	930411


==> data/classicCNN-Dropout-TransferLearningVsTrainSetSize-disjointClasses.csv <==
spc	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	70.95	6.19	59.14	85.28
10	87.79	1.87	83.50	91.88
20	90.73	1.72	86.29	94.67
30	92.01	1.20	88.32	94.16
40	92.81	1.42	88.58	95.43
50	93.46	1.53	89.85	96.19
60	93.94	1.04	92.13	95.94
70	94.39	1.14	91.62	96.70
80	94.54	0.95	91.62	96.45
90	94.73	1.05	92.39	96.70
100	94.99	1.01	92.39	97.21
110	95.11	0.95	93.15	96.95
120	95.04	0.79	92.89	96.70
130	95.16	0.86	93.15	96.70
140	95.04	1.05	92.39	97.46
150	95.16	0.99	92.39	97.21
160	95.28	0.90	93.15	97.21
170	95.28	0.76	92.89	96.70
180	95.44	0.81	93.91	97.46
190	95.27	0.97	92.89	96.95
200	95.39	0.85	93.15	97.46


==> data/classicCNN-Dropout-TransferLearningVsTrainSetSize-sameClasses.csv <==
spc	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	79.44	7.43	53.55	89.85
10	93.03	1.63	87.82	95.69
20	94.40	1.33	89.09	96.95
30	95.31	1.06	92.13	97.21
40	95.60	0.73	93.15	96.95
50	95.91	0.77	92.89	97.46
60	96.20	0.80	94.67	97.97
70	96.27	0.90	92.89	98.22
80	96.66	0.78	93.91	97.72
90	96.64	0.75	95.18	97.72
100	96.74	0.60	95.18	97.97
110	96.95	0.60	95.69	98.22
120	97.08	0.54	95.94	97.97
130	96.71	0.68	94.92	97.97
140	96.62	0.86	94.16	98.22
150	96.80	0.68	95.43	98.22
160	96.81	0.62	95.43	97.97
170	97.01	0.76	94.92	98.22
180	97.05	0.66	95.69	98.48
190	96.97	0.62	95.69	98.22
200	97.07	0.69	95.18	98.22


==> data/classicCNN-TransferLearning-disjointClasses.csv <==
featureSize	meanCFTestAcc	stdCFTestAcc	meanSVMTrainAcc	stdSVMTrainAcc	meanSVMTestAcc	stdSVMTestAcc	numberOfParams
2		55.5	17.0	58.0	8.0	    52.0	8.0	    54984
4		78.8	10.0	73.0	15.0	67.0	15.0	83230
8		92.0	6.0 	88.0	11.0	83.0	11.0	139722
16		95.0	4.0    	95.0	4.0	    91.0	9.0 	252706
32		95.5	4.0	    96.0	2.0	    96.0	2.0  	478674
64		94.4	5.0	    97.0	2.0     98.0	1.0  	930610
128		92.0	7.0   	99.0	0.5	    99.0	0.5    	1834482


==> data/classicCNN-TransferLearning-sameClasses.csv <==
featureSize	meanCFTestAcc	stdCFTestAcc	meanSVMTrainAcc	stdSVMTrainAcc	meanSVMTestAcc	stdSVMTestAcc	numberOfParams
2		36.24	13.21	52.07	19.34	51.23	19.02	54999
4		46.27	20.34	63.74	22.72	61.54	21.47	83255
8		69.35	18.72	86.12	13.18	84.37	12.09	139767
16		89.68	8.42	97.55	2.59	95.30	2.88	252791
32		90.44	9.27	99.08	0.52	97.42	0.56	478839
64		96.05	0.79	98.79	0.83	97.28	0.65	930935
128		96.78	0.90	99.12	0.53	97.78	0.65	1835127


==> data/classicCNN-TransferLearningVsTrainSetSize-disjointClasses.csv <==
spc	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	62.69	11.33	29.63	81.48
10	87.53	5.55	67.59	94.44
20	92.65	2.06	87.04	96.30
30	94.44	1.85	89.81	97.22
40	94.97	2.01	90.74	99.07
50	95.99	1.57	91.67	99.07
60	96.02	1.59	92.59	98.15
70	96.33	1.52	92.59	99.07
80	96.88	1.56	94.44	100.00
90	96.91	1.54	93.52	99.07
100	96.82	1.39	93.52	99.07
110	97.01	1.30	94.44	99.07
120	97.28	1.55	93.52	100.00
130	97.25	1.44	94.44	100.00
140	97.53	1.29	94.44	100.00
150	97.35	1.60	93.52	100.00
160	97.41	1.42	93.52	100.00
170	97.31	1.44	93.52	100.00
180	97.47	1.60	93.52	100.00
190	97.53	1.46	94.44	100.00
200	97.59	1.30	94.44	100.00


==> data/classicCNN-TransferLearningVsTrainSetSize-sameClasses.csv <==
spc	meanTestAcc	stdTestAcc	minTestAcc	maxTestAcc
1	92.47	3.66	81.98	96.95
10	96.63	1.04	92.64	98.22
20	97.10	0.63	96.19	98.48
30	97.28	0.59	95.94	98.48
40	97.51	0.58	96.19	98.48
50	97.65	0.53	96.70	98.98
60	97.64	0.57	95.94	98.73
70	97.77	0.52	96.95	98.73
80	97.80	0.50	96.95	98.98
90	97.86	0.50	96.19	98.73
100	97.82	0.51	97.21	98.98
110	97.63	0.62	96.45	98.73
120	97.75	0.50	96.70	98.73
130	97.72	0.49	96.70	98.73
140	97.68	0.57	96.19	99.49
150	97.85	0.42	96.95	98.73
160	97.82	0.56	96.95	98.73
170	97.72	0.50	96.95	98.73
180	97.67	0.51	96.70	98.73
190	97.79	0.46	96.95	98.98
200	97.76	0.54	96.95	99.24


==> data/smallFireNetCNN-BN-AccuracyVsImageSize.csv <==
pixelImageSize  meanAcc stdAcc  minAcc  maxAcc  numberOfParams
16              93.74   2.86    85.79   97.21   3371
24              95.37   1.86    90.36   97.46   3439
32              96.73   0.71    95.69   98.22   3507
48              96.13   0.95    94.67   97.97   3643
64              92.09   2.22    88.32   95.69   3779
80              89.97   2.49    80.46   93.65   3915
96              91.12   2.57    86.55   94.92   4051


==> data/smallFireNetCNN-BN-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		33.46	7.93	15.48	50.00
10		56.59	9.25	38.58	72.59
20		66.18	11.06	40.10	78.43
30		69.58	7.95	44.42	82.74
40		74.60	8.30	52.03	85.53
50		76.46	9.07	48.98	85.03
100		82.13	6.33	70.81	92.39
150		88.89	5.07	72.59	94.42
200		88.93	7.36	57.11	95.94


==> data/smallFireNetCNN-BN-SGD-AccuracyVsImageSize.csv <==
pixelImageSize	meanAcc	stdAcc	minAcc	maxAcc	numberOfParams
16		76.90	7.51	54.82	85.28	3371
24		72.98	7.77	48.98	82.23	3439
32		62.59	9.44	32.74	74.11	3507
48		55.95	11.07	18.53	68.53	3643
64		46.81	7.34	27.41	61.93	3779
80		45.43	6.39	23.10	52.54	3915
96		45.63	7.44	26.65	53.05	4051


==> data/tinyNetCNN-BN-AccuracyVsImageSize.csv <==
pixelImageSize  meanAcc stdAcc  minAcc  maxAcc  numberOfParams
16              95.77   1.10    93.40   97.46   2339
24              92.61   2.48    87.06   95.94   2399
32              95.18   1.60    89.85   97.21   2459
48              93.74   1.64    90.10   96.45   2579
64              89.30   5.19    69.54   93.91   2699
80              88.73   5.99    64.47   93.91   2819
96              85.03   9.11    59.14   94.16   2939


==> data/tinyNetCNN-BN-AccuracyVsTrainSetSize.csv <==
samplesPerClass	meanAcc	stdAcc	minAcc	maxAcc
1		24.21	5.96	11.17	32.99
10		38.53	8.40	20.05	57.11
20		49.78	9.82	32.23	67.01
30		57.80	7.58	43.91	72.08
40		63.28	12.60	19.04	76.90
50		67.38	12.61	32.23	82.74
100		80.57	6.36	62.94	89.34
150		85.51	7.66	51.27	93.15
200		83.74	12.18	41.88	94.42


==> data/tinyNetCNN-BN-SGD-AccuracyVsImageSize.csv <==
pixelImageSize	meanAcc	stdAcc	minAcc	maxAcc	numberOfParams
16		70.20	9.67	50.76	85.79	2339
24		59.90	15.63	23.35	78.93	2399
32		54.15	9.99	30.96	66.75	2459
48		39.73	9.98	14.72	52.79	2579
64		36.88	6.90	25.89	49.49	2699
80		31.19	8.97	14.21	47.97	2819
96		32.98	5.72	21.57	43.91	2939

